The Stellar Masses and Star Formation Histories of Galaxies at z ~ 6: Constraints from Spitzer Observations in the Great Observatories Origins Deep Survey

Using the deep Spitzer IRAC observations of the Great Observatories Origins Deep Survey (GOODS), we study the stellar masses and star formation histories of galaxies at z ~ 6. Our study is based on the i-band dropout sample selected from the GOODS southern and northern fields (~ 330 arcmin^2 in total), several of which already have spectroscopic confirmations. In total, we derive stellar masses for 53 i-band dropouts that have robust IRAC detections. These galaxies have typical stellar masses of ~ 1e10 M_sun and typical ages of a couple of hundred million years, consistent with earlier results based on a smaller sample of z ~ 6 galaxies in the HUDF. We also study 79 i-band dropouts that are invisible in the IRAC data and find that they are typically less massive by a factor of ten. Based on our mass estimates, we derive a lower limit to the global stellar mass density at z ~ 6. Considering the range of systematic uncertainties in the derived stellar masses, this lower limit is 1.1--6.7e6 M_sun/Mpc^3 (co-moving), which is 0.2--1.1% of the present-day value. The prospect of detecting the progenitors of the most massive galaxies at yet higher redshifts is explored: a deep, wide-field near-IR survey using our current technology could possibly result in positive detections at z > 7. We also investigate the implication of our results for reionzation, and find that the progenitors of the galaxies comparable to those in our sample, even in the most optimized (probably unrealistic) scenario, cannot sustain the reionization for a period longer than ~ 2 million years. Thus most of the photons required for reionization must have been provided by other sources, such as the progenitors of the dwarf galaxies that are far below our current detection capability. (Abridged)

==> readme.txt <==

   The only changes that we made in this version are the following:

   1. Section 5.1,
   2. Fig. 11,
   3. A couple of sentences in Abstract regarding the comparison,
   4. A couple of sentences in Summary regarding the comparison, and
   5. Acknowledgement

   Fig. 11 is in RGB color as before, so please help convert it to CMYK
format. The only change to this figure is down-shifting of two black/white
curves. Therefore, we do not need to approve this figure again, as we are 
satisfied with the previous conversion.

